A closer look at NGC 7314 nuclear region: a multiwavelength analysis of the Seyfert nucleus and its surroundings

The central regions of galaxies harbouring active galactic nuclei (AGNs) can be quite complex, especially at high activity, presenting, besides variability, a variety of phenomena related, e.g. to ionization/excitation mechanisms. A detailed study is necessary in order to understand better those objects. For that reason, we performed a multiwavelength analysis of the nuclear region of the nearby Seyfert galaxy NGC 7314, using an optical data cube obtained with the Integral Field Unit from the Gemini Multi-Object Spectrograph, together with Hubble Space Telescope images, X-ray data from the XMM-Newton and the Nuclear Spectroscopic Telescope Array and radio data from Atacama Large Millimeter/Submillimeter Array. The goals were to study the nuclear and circumnuclear emission, the emission of the AGN and the gas kinematics. The optical spectrum shows the emission of a Seyfert nucleus, with broad components in the H$\alpha$ and H$\beta$ emission lines, characterising a type 1 AGN, with a spectrum rich in coronal emission lines. The spatial morphology of the [OIII]$\lambda$5007 suggests the presence of an ionization cone, west of the nucleus, meanwhile the east cone seems to be obscured by dust. An extended [FeVII]$\lambda$6087 emission was also detected, which could be possibly explained by a scenario involving photoionization+shocks mechanisms. X-rays analyses showed that there are variations in the flux; however, we did not detect any variations in the column density along the line of sight. Its variability may be a consequence of changes in the AGN accretion rate.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.org.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 22 May 2015
%
% Copyright (C) Royal Astronomical Society 2015, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
